Evolution of the 2021 Outburst of GX 339-4 with AstroSat

We present a comprehensive study of the 2021 outburst of GX 339-4 using AstroSat observations in the hard-intermediate (HIMS) and soft-intermediate states (SIMS). Spectral and timing analyses across these states suggest that during the SIMS, unabsorbed flux (0.1-3 keV), inner disc temperature, and "apparent" inner disc radius do not change, suggesting the stability of the disc. In the SIMS, the photon index decreases from 2.1 to 1.7, indicating spectral hardening. The power density spectra (PDS) suggest the presence of quasi-periodic oscillations (QPOs) in the HIMS and SIMS. The QPO frequency evolves from 0.1 Hz to 0.2 Hz in the HIMS, and further to 5.7 Hz in the SIMS. We also observe a decrease in QPO frequency from 5.7 Hz to 4.5 Hz during the SIMS. We discuss the evolution of the QPO, fractional root mean square (rms) amplitude, and time-lag spectra. We discover that variations in disc normalization, disc temperature, and coronal heating rate can reproduce the observed rms and lag spectra with a time delay between them.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
